A Search for Wavelike Dark Matter with Dielectrically-loaded Multimode Cavities

Dark matter makes up 85% of the matter in the universe and 27% of its energy density, but we don't know what comprises dark matter. There are several compelling candidates for dark matter that have wavelike properties, including axions and dark photons. Wavelike dark matter can be detected using ultra-sensitive microwave cavities. The ADMX experiment uses a cylindrical cavity operating at the fundamental mode to search for axions in the few micro-eV mass range. However, the ADMX search technique becomes increasingly challenging with increasing axion mass. This is because higher masses require smaller-diameter cavities, and a smaller cavity volume reduces the signal strength. Thus, there is interest in developing more sophisticated resonators to overcome this problem. The ADMX-Orpheus experiment uses a dielectric-loaded Fabry-Perot cavity to search for axions and dark photons with masses approaching 100 micro-eV. Orpheus maintains a large volume by operating at a higher-order mode, and the dielectrics shape the electric field so that the mode couples more strongly to the axion and dark photon. This thesis describes the development and commissioning of ADMX-Orpheus to search for dark photons with masses between 65.5 micro-eV and 69.3 micro-eV.

==> orpheus_concept.tikz <==
  \begin{tikzpicture}[>=stealth, scale=0.23]
    \foreach \t in {0,1,...,6}
    {
      \draw [domain=0:pi, samples=50, color=red, shift={(\t*3*pi/2,0)}] plot(\x, {5*sin(\x r)});
    \draw [domain=pi:3*pi/2, samples=50, color=red, shift={(\t*3*pi/2,0)}] plot(\x, {-2.5*sin(2*\x r)});
    \draw[fill=gray, fill opacity=0.2, shift={(\t*3*pi/2,0)}] (pi, -5) rectangle (3*pi/2, 5);
    \foreach \x in {1,2,...,3}
      \draw[->, color=red, shift={(\t*3*pi/2,0)}] (\x/4*pi,0) -- (\x/4*pi,{5*sin(\x/4*pi r)});  
      \draw[->, color=red, shift={(\t*3*pi/2+pi,0)}] (pi/4,0) -- (pi/4,{-2.5*sin(2*1/4*pi r)});  
}
      \draw [domain=0:pi, samples=50, color=red, shift={(7*3*pi/2,0)}] plot(\x, {5*sin(\x r)});
    \foreach \x in {1,2,...,3}
      \draw[->, color=red, shift={(7*3*pi/2,0)}] (\x/4*pi,0) -- (\x/4*pi,{5*sin(\x/4*pi r)});  
\draw[very thick] (23*pi/2,0) arc (0:9.158:12*pi)(23*pi/2,0) arc (0:-9.158:12*pi);
\draw[very thick] (0,-6) -- (0,6);
\foreach \x in {0,...,11}
\draw[->, color = blue, dashed, thick] (\x*pi+pi/10, -6) -- (\x*pi+pi/10, 6);
  \end{tikzpicture}


